Parametric Lattices Are Better Quantizers in Dimensions 13 and 14

New lattice quantizers with lower normalized second moments than previously reported are constructed in 13 and 14 dimensions and conjectured to be optimal. Our construction combines an initial numerical optimization with a subsequent analytical optimization of families of lattices, whose Voronoi regions are constructed exactly. The new lattices are constructed from glued products of previously known lattices, by scaling the component lattices and then optimizing the scale factors. A two-parameter family of lattices in 13 dimensions reveals an intricate landscape of phase changes as the parameters are varied.

==> fig-data/logth13.txt <==
0.	1.
1.980864834624	1.
1.980864834624	2.9999999999999996
1.9853122002210002	2.9999999999999996
1.9866080851410002	12.999999999999995
1.988137151059	23.
1.9905014123899991	34.99999999999998
1.9915459513629998	34.99999999999998
1.991988065352	44.99999999999999
1.9931106125540001	44.99999999999999
1.993825268211	57.00000000000001
2.005468306358	57.00000000000001
2.0083360803989994	97.
2.042806546491	97.
2.042806546491	98.99999999999999
2.375135966787	98.99999999999999
2.375135966787	100.99999999999993
2.379792313006	100.99999999999993
2.379792313006	103.00000000000001
2.383954678778	103.00000000000001
2.384077169707	106.99999999999996
2.385767791431	106.99999999999996
2.385767791431	108.99999999999997
2.391849397647	108.99999999999997
2.392714552602	115.00000000000001
2.393995662889	119.00000000000003
2.3970514267719993	119.00000000000003
2.40303760668	161.00000000000003
2.4043303338099995	161.00000000000003
2.4061274015509997	184.99999999999977
2.409530205209	223.00000000000003
2.4111610293539996	225.
2.4156015346799995	248.99999999999994
2.4190020965459995	283.
2.425314126697	324.99999999999994
2.429950399801	338.9999999999999
2.435707273825	345.00000000000017
2.435851330644	348.99999999999994
2.4417245923839994	350.9999999999999
2.450494327125	355.00000000000006
2.4903819306309996	356.9999999999999
2.4904489336799998	360.99999999999983
2.4936802235539997	365.
2.498605082867	410.9999999999995
2.504580382358	464.99999999999983
2.507293644957	484.9999999999996
2.510977296372	495.
2.5813320504290003	496.99999999999966
2.592632252842	503.
2.59388551612	508.9999999999999
2.5979339279550007	510.99999999999955
2.603282370996	542.9999999999999
2.6092283524910003	612.9999999999995
2.6109703145750003	618.9999999999995
2.6171942220060003	691.0000000000002
2.618813128191	719.0000000000002
2.6206847705179994	726.9999999999999
2.6329652930579996	910.9999999999999
2.640084898095	982.9999999999999
2.643109947644	1002.9999999999994
2.6437575219219998	1014.9999999999991
2.6520965418139997	1042.9999999999993
2.6604499432849993	1055.0000000000002
2.8963881899319994	1060.9999999999998
2.9088704691080003	1092.9999999999993
2.9186330652059995	1152.9999999999989
2.9265478765779993	1210.9999999999995
2.9394600989499993	1290.9999999999989
2.9540295711419997	1310.9999999999989
3.0985984518509992	1318.9999999999986
3.111290997724	1343.0000000000002
3.117956031284999	1381.0000000000005
3.125814716373	1487.
3.1302701929399994	1537.0000000000005
3.137808868109	1729.0000000000007
3.1621143828169997	2602.9999999999977
3.170017484096	2814.9999999999986
3.183455194710999	3042.9999999999973
3.2012148971339998	3102.9999999999977
3.6161459119390007	3120.999999999998
3.628417624611001	3199.000000000002
3.6406184829559995	3323.0000000000027
3.6603011890209998	3577.0000000000005
3.680081648325999	3660.999999999992
3.940767635585999	3689.000000000001
3.9607154438020005	3820.9999999999977
3.970112951914999	4041.
3.9850021681349994	4710.999999999996
4.002081105759999	5409.000000000004
4.014829991529999	5879.
4.023855808995	6140.999999999995
4.040630906611	6471.
4.063555869142	6597.000000000003
4.340063816560998	6647.000000000001
4.357702528164	6802.999999999989
4.373995156772001	7260.999999999999
4.3910206576299995	8439.
4.4192382097700005	11435.000000000007
4.435114158561	12638.999999999978
4.455131029023999	13280.999999999996
4.473862579206	13827.000000000002
4.488352781894	14806.999999999989
4.513117395799	17212.999999999993
4.531593434598001	18632.999999999985
4.553364704382001	19430.999999999996
4.579252085548	20124.999999999993
4.596470061271999	21386.999999999945
4.6410213906	27628.999999999996
4.661673553578999	29494.99999999993
4.696562183182	31089.000000000015
4.727600037458	31552.99999999997
4.861633694479	31683.000000000015
4.889569559727999	32548.99999999992
4.917336067388001	35031.00000000001
4.936756951078	36974.99999999998
4.9644306481600005	38092.99999999997
5.084691855529999	38567.
5.105358538184	39700.99999999998
5.126002626621001	42540.999999999985
5.1635515714630005	51902.99999999998
5.179006723754	54970.99999999996
5.198493552494002	57030.99999999986
5.236721946038001	57915.00000000001
10.	57930.99999999998


==> fig-data/logth14.txt <==
0.	1.
1.991026683327	1.
1.9912016972360003	4.999999999999998
1.994692171301	4.999999999999998
1.9958500323999997	15.
1.9969311956489995	15.
1.997510818774	21.
2.0000052240589996	21.
2.0000052240589996	23.
2.0014950031980003	23.
2.0014950031980003	24.999999999999986
2.2992397020969997	24.999999999999986
2.2992397020969997	26.99999999999999
2.3007372501570003	26.99999999999999
2.3007539125410004	30.999999999999986
2.301982304919	30.999999999999986
2.3138903690509998	211.00000000000003
2.31701112775	266.9999999999998
2.319791265397	293.0000000000001
2.3214440866000006	295.0000000000001
2.6794939910560003	295.0000000000001
2.6794939910560003	297.00000000000006
2.695439054781	297.00000000000006
2.696455830523	300.9999999999999
2.6990308264889995	300.9999999999999
2.6999041445290004	305.00000000000006
2.701894536178	306.9999999999999
2.705165983991	321.
2.706594535622	322.99999999999994
2.707370349439	333.
2.7095436505980004	338.9999999999999
2.711644233825	366.99999999999983
2.7173431295199997	450.9999999999997
2.734982198976	1487.
2.7439056478539996	1996.9999999999984
2.7520478212499997	2177.
2.7599071238170003	2210.999999999998
3.450547779435	2225.
3.4570455722540006	2284.999999999999
3.4649314776339994	2562.999999999997
3.4756718483750006	3085.0000000000014
3.4819307934229995	3164.999999999999
3.8414898063319995	3191.0000000000014
3.850610438296	3304.999999999999
3.8587093752339983	3483.0000000000027
3.8684528503160003	4176.999999999997
3.8951311203529992	10466.999999999998
3.9044593313419997	12439.00000000001
3.9121548589380004	13237.000000000004
3.9202044194230004	13476.999999999965
4.2641750715010005	13656.999999999998
4.282193587871	14066.999999999987
4.296544251567	15122.999999999993
4.321693530361	18811.000000000007
4.334033528342	19691.000000000015
4.352528559172	20017.
4.602786970901999	20116.999999999953
4.614633852042	20646.999999999996
4.6341502760669995	22946.99999999998
4.6448452437890015	23268.999999999993
4.689952856508	23476.99999999999
4.7071994682380005	24255.000000000007
4.721888803524999	26044.999999999996
4.744196497583	29603.000000000022
4.756055648214	30580.999999999996
4.787336756608001	30966.99999999998
4.990237024101999	31177.00000000001
5.003705140375999	31961.00000000001
5.012901123665999	33486.999999999956
5.020705756315	36188.999999999985
5.032650997305	44430.999999999985
5.053742597985	68777.00000000006
5.063314939012	76922.99999999999
5.072877946213	81012.99999999994
5.086391604425	82656.99999999987
10.	82807.00000000004


==> fig-data/th13inset.txt <==
0	0
0.	0.
0.	1.
1.980864834624	1.
1.980864834624	2.
1.980864834624	2.
1.980864834624	3.
1.9853122002210002	3.
1.9853122002210002	4.
1.9853122002210002	4.
1.9853122002210002	5.
1.985512037893	5.
1.985512037893	6.
1.985512037893	6.
1.985512037893	7.
1.9856531257430001	7.
1.9856531257430001	8.
1.9856531257430001	8.
1.9856531257430001	9.
1.9858759072819998	9.
1.9858759072819998	10.
1.9858759072819998	10.
1.9858759072819998	11.
1.9866080851410002	11.
1.9866080851410002	12.
1.9866080851410002	12.
1.9866080851410002	13.
1.9870839969329999	13.
1.9870839969329999	14.
1.9870839969329999	14.
1.9870839969329999	15.
1.987178927705	15.
1.987178927705	16.
1.987178927705	16.
1.987178927705	17.
1.9874793902449999	17.
1.9874793902449999	18.
1.9874793902449999	18.
1.9874793902449999	19.
1.987521926836	19.
1.987521926836	20.
1.987521926836	20.
1.987521926836	21.
1.988137151059	21.
1.988137151059	22.
1.988137151059	22.
1.988137151059	23.
1.98897788741	23.
1.98897788741	24.
1.98897788741	24.
1.98897788741	25.
1.989217552101	25.
1.989217552101	26.
1.989217552101	26.
1.989217552101	27.
1.989722337226	27.
1.989722337226	28.
1.989722337226	28.
1.989722337226	29.
1.9901843590079995	29.
1.9901843590079995	30.
1.9901843590079995	30.
1.9901843590079995	31.
1.990493037606	31.
1.990493037606	32.
1.990493037606	32.
1.990493037606	33.
1.9905014123899991	33.
1.9905014123899991	34.
1.9905014123899991	34.
1.9905014123899991	35.
1.9915459513629998	35.
1.9915459513629998	36.
1.9915459513629998	36.
1.9915459513629998	37.
1.991726657608	37.
1.991726657608	38.
1.991726657608	38.
1.991726657608	39.
1.99173296338	39.
1.99173296338	40.
1.99173296338	40.
1.99173296338	41.
1.991736046847	41.
1.991736046847	42.
1.991736046847	42.
1.991736046847	43.
1.991988065352	43.
1.991988065352	44.
1.991988065352	44.
1.991988065352	45.
1.9931106125540001	45.
1.9931106125540001	46.
1.9931106125540001	46.
1.9931106125540001	47.
1.9932790327489998	47.
1.9932790327489998	48.
1.9932790327489998	48.
1.9932790327489998	49.
1.9936418554489999	49.
1.9936418554489999	50.
1.9936418554489999	50.
1.9936418554489999	51.
1.9936566961700004	51.
1.9936566961700004	52.
1.9936566961700004	52.
1.9936566961700004	53.
1.993675785507	53.
1.993675785507	54.
1.993675785507	54.
1.993675785507	55.
1.993825268211	55.
1.993825268211	56.
1.993825268211	56.
1.993825268211	57.
2.005468306358	57.
2.005468306358	58.
2.005468306358	58.
2.005468306358	59.
2.005487372879	59.
2.005487372879	60.
2.005487372879	60.
2.005487372879	61.
2.005581591089	61.
2.005581591089	62.
2.005581591089	62.
2.005581591089	63.
2.005657293742	63.
2.005657293742	64.
2.005657293742	64.
2.005657293742	65.
2.006177447132	65.
2.006177447132	66.
2.006177447132	66.
2.006177447132	67.
2.006264803903	67.
2.006264803903	68.
2.006264803903	68.
2.006264803903	69.
2.006275615776	69.
2.006275615776	70.
2.006275615776	70.
2.006275615776	71.
2.0067674116129997	71.
2.0067674116129997	72.
2.0067674116129997	72.
2.0067674116129997	73.
2.0067692699619997	73.
2.0067692699619997	74.
2.0067692699619997	74.
2.0067692699619997	75.
2.006920416883	75.
2.006920416883	76.
2.006920416883	76.
2.006920416883	77.
2.006989777031	77.
2.006989777031	78.
2.006989777031	78.
2.006989777031	79.
2.0070100883319997	79.
2.0070100883319997	80.
2.0070100883319997	80.
2.0070100883319997	81.
2.007039131072	81.
2.007039131072	82.
2.007039131072	82.
2.007039131072	83.
2.007082758331	83.
2.007082758331	84.
2.007082758331	84.
2.007082758331	85.
2.0073876149479997	85.
2.0073876149479997	86.
2.0073876149479997	86.
2.0073876149479997	87.
2.0074371284650003	87.
2.0074371284650003	88.
2.0074371284650003	88.
2.0074371284650003	89.
2.007502151202	89.
2.007502151202	90.
2.007502151202	90.
2.007502151202	91.
2.0078871309059996	91.
2.0078871309059996	92.
2.0078871309059996	92.
2.0078871309059996	93.
2.007923743107	93.
2.007923743107	94.
2.007923743107	94.
2.007923743107	95.
2.0083360803989994	95.
2.0083360803989994	96.
2.0083360803989994	96.
2.0083360803989994	97.
2.042806546491	97.
2.042806546491	98.
2.042806546491	98.
2.042806546491	99.
2.375135966787	99.

